Exact Computation of Influence Spread by Binary Decision Diagrams

Evaluating influence spread in social networks is a fundamental procedure to estimate the word-of-mouth effect in viral marketing. There are enormous studies about this topic; however, under the standard stochastic cascade models, the exact computation of influence spread is known to be #P-hard. Thus, the existing studies have used Monte-Carlo simulation-based approximations to avoid exact computation. We propose the first algorithm to compute influence spread exactly under the independent cascade model. The algorithm first constructs binary decision diagrams (BDDs) for all possible realizations of influence spread, then computes influence spread by dynamic programming on the constructed BDDs. To construct the BDDs efficiently, we designed a new frontier-based search-type procedure. The constructed BDDs can also be used to solve other influence-spread related problems, such as random sampling without rejection, conditional influence spread evaluation, dynamic probability update, and gradient computation for probability optimization problems. We conducted computational experiments to evaluate the proposed algorithm. The algorithm successfully computed influence spread on real-world networks with a hundred edges in a reasonable time, which is quite impossible by the naive algorithm. We also conducted an experiment to evaluate the accuracy of the Monte-Carlo simulation-based approximation by comparing exact influence spread obtained by the proposed algorithm.

==> results/datasets.txt <==
# Comment is allowed
Dataset, Vertices, Edges
American-Revolution, 141, 320
Chicago, 1467, 2596
Club-membership, 40, 190
Contiguous-USA, 49, 214
Highland-tribes, 16, 116
PDZBase, 212, 484
South-African-Companies, 11, 26
Southern-women1, 32, 178
Southern-women2, 10, 28
Taro-exchange, 22, 78
Zachary-karate-club, 34, 156

==> results/exp1.txt <==
# Comment is allowed
Dataset, mean time, mean cardinality, mean BDD size, total BDD size
American-Revolution, 0.002249, 568192238033064457822122064879888031597073292384150415842956059436828445870910336914406678462464.000000, 120.039868, 1530677
Contiguous-USA, 0.117920, 15659762279091751883304361637845571813848458858697814399755747328.000000, 30612.681122, 41261047
Japan, 0.009697, 218328538191699754639503021516308726033087760340682851986964480.000000, 1747.339500, 1773765
South-African-Companies, 0.000140, 21735908.072727, 11.945455, 472
Southern-women-2, 0.000320, 128673746.488889, 54.955556, 2266
Taro-exchange, 0.004152, 162010351147641424838656.000000, 1121.430736, 277756
Zachary-karate-club, 0.024876, 64004007886102768223132967199351211208954871808.000000, 7328.219251, 4988148	

==> results/exp2g.txt <==
n inf time size card
 5 1.000000e-04 5.090000e-04 4 16
 10 5.043879e-05 2.361000e-03 90 9371648
 15 1.507469e-05 1.335000e-02 651 2966375366656
 20 3.512150e-06 2.997300e-02 1871 770755821414907904
 25 7.038567e-07 4.699700e-02 3359 183812488631449582305280
 30 1.273928e-07 6.373100e-02 4898 41978430539707632285044965376
 35 2.141921e-08 8.300100e-02 6437 9363395862544580192344023702175744
 40 3.406077e-09 9.623300e-02 7976 2060866962633556768987856851824986292224
 45 5.185483e-10 1.162160e-01 9515 450125666032163374370893695438143386103578624
 50 7.623851e-11 1.324680e-01 11054 97877521539425005042437042922643851906530454536192
 55 1.089407e-11 1.480340e-01 12593 21227787903684068086997077361361637296798108179161415680
 60 1.520366e-12 1.674060e-01 14132 4596936001344202435282285181977207664751785844529564913500160
 65 2.080134e-13 2.051730e-01 15671 994598654467745605565691727437598004360289822644938617858197291008
 70 2.798480e-14 1.942210e-01 17210 215081386112857583436087813819899290877970141478233307864583100321234944
 75 3.710996e-15 1.964840e-01 18749 46497190732048930516732220517738424768824997635466027587349794708253950607360
 80 4.860199e-16 2.150380e-01 20288 10050185417557111895399810591735845847310840339385187437424359591094455624842346496
 85 6.296841e-17 2.293100e-01 21827 2172084713815309614698807476383862145562798254777989502585796750007501125361063136591872
 90 8.081454e-18 2.492300e-01 23366 469411114225648722695704690090740788714952210522886917782140957305209943965984274910130733056
 95 1.028620e-18 2.818160e-01 24905 101441288830897550012926520512334254542600970030119165897954589703720853610370460798117824513966080
 100 1.299702e-19 3.189580e-01 26444 21921348541121746634564710120222386580970352303371362950293557371405569506742400963640143514479221538816


==> results/exp2r.txt <==
n inf time size card
5 3.598000e-02 5.398000e-04 2 73
10 4.683221e-02 8.386000e-04 24 28785049
15 2.002480e-02 1.583000e-03 161 8418480671948
20 3.468139e-03 3.290800e-03 557 1427238508149342208
25 1.418807e-02 1.839673e-02 4198 490985930786791315472384
30 1.306960e-02 2.822061e-01 74352 148182992849276095395339960320
35 1.300291e-02 1.987017e+00 684192 42966723236133708238029644162400256
40 4.325193e-03 1.453276e+02 45109273 10548825824263591881411304771420873031680
% 45 5.825118e-03 3.976909e+02 102792874 3162745308263067554809685285073873391765684224
% 50 4.220617e-03 1.676239e+02 41397372 743046474709087883887114646539713509797575878770688


==> results/exp3usa.txt <==
# Contiguous USA
step, selected_vetex, total_influence, total_bdd_size, shared_bdd_size, total_time
1,  8, 2.373732,  144002052,  41261047,  11.965525000
2,  20, 4.239456,  189029861,  55257744,  42.501110000
3,  30, 6.077837,  247651115,  69829081,  76.627062000
4,  5, 7.799590,  305797452,  72113549,  107.258227000
5,  14, 9.386102,  332354506,  73322032,  128.560745000
6,  22, 10.947760,  358033674,  77622758,  153.249725000
7,  37, 12.397482,  382534249,  77637926,  159.378468000
8,  10, 13.809896,  397003827,  78563480,  168.456015000
9,  27, 15.131636,  409063381,  79492211,  177.938028000
10,  36, 16.414579,  413826023,  79512734,  179.041952000


==> results/exp3zac.txt <==
# zachary Karate
step, selected_vetex, total_influence, total_bdd_size, shared_bdd_size, total_time
1,  34, 3.501992,  16444524,  4988148,  1.141526000
2,  1, 6.424545,  18389778,  5669165,  2.721393000
3,  33, 8.086450,  18923465,  5791821,  3.361219000
4,  2, 9.492898,  19055265,  5791821,  3.673377000
5,  25, 10.735018,  19107829,  5798718,  4.005247000
6,  17, 11.918582,  19152062,  5801870,  4.237772000
7,  5, 12.951000,  19194020,  5801905,  4.318127000
8,  3, 13.969354,  19232886,  5801905,  4.384516000
9,  26, 14.956862,  19241264,  5802081,  4.483773000
10,  27, 15.913981,  19246125,  5802104,  4.513717000


==> results/exp4.txt <==
# ../InfluenceSpread/DataSet/KONECT_U/Contiguous-USA.in.o
samples influence
100000 16.401300000000
200000 16.408680000000
300000 16.410566666667
400000 16.411717500000
500000 16.415802000000
600000 16.414123333333
700000 16.413724285714
800000 16.413066250000
900000 16.415252222222
1000000 16.414744000000
1100000 16.414367272727
1200000 16.414337500000
1300000 16.415400769231
1400000 16.415370714286
1500000 16.415043333333
1600000 16.415431250000
1700000 16.414678823529
1800000 16.414312222222
1900000 16.414953684211
2000000 16.415111500000
2100000 16.414387142857
2200000 16.414140454545
2300000 16.413971304348
2400000 16.414406250000
2500000 16.414502400000
2600000 16.413986538462
2700000 16.414073703704
2800000 16.413550714286
2900000 16.413407586207
3000000 16.413810666667
3100000 16.413488709677
3200000 16.413668437500
3300000 16.414171818182
3400000 16.414055882353
3500000 16.413614000000
3600000 16.413296944444
3700000 16.413625405405
3800000 16.413876052632
3900000 16.414239743590
4000000 16.414402750000
4100000 16.414588048780
4200000 16.414761428571
4300000 16.414615581395
4400000 16.414707272727
4500000 16.414698666667
4600000 16.414872826087
4700000 16.414728510638
4800000 16.414898958333
4900000 16.415342448980
5000000 16.415379000000
5100000 16.415331568627
5200000 16.415398076923
5300000 16.415383962264
5400000 16.415575555556
5500000 16.415510727273
5600000 16.415458928571
5700000 16.415349298246
5800000 16.415245689655
5900000 16.415482203390
6000000 16.415203333333
6100000 16.415387540984
6200000 16.415370000000
6300000 16.415378253968
6400000 16.415174687500
6500000 16.414987076923
6600000 16.415115303030
6700000 16.414872537313
6800000 16.414746911765
6900000 16.414845942029
7000000 16.414930428571
7100000 16.415041971831
7200000 16.414964305556
7300000 16.414863561644
7400000 16.414888918919
7500000 16.414975200000
7600000 16.414876315789
7700000 16.414931168831
7800000 16.414914743590
7900000 16.414892278481
8000000 16.414880750000
8100000 16.414858395062
8200000 16.414849512195
8300000 16.414857710843
8400000 16.414901190476
8500000 16.414973764706
8600000 16.414969883721
8700000 16.415173793103
8800000 16.415202386364
8900000 16.415173595506
9000000 16.415166000000
9100000 16.415152307692
9200000 16.415100760870
9300000 16.415049462366
9400000 16.415076063830
9500000 16.415246421053
9600000 16.415235208333
9700000 16.415381237113
9800000 16.415405102041
9900000 16.415434545455
10000000 16.415421500000


==> review.txt <==
----------------------- REVIEW 1 ---------------------
PAPER: 110
TITLE: Exact Computation of Influence Spread by Binary Decision Diagram
AUTHORS: Takanori Maehara, Hirofumi Suzuki and Masakazu Ishihata

Originality: 5
Impact: 3
Reproducibility: 3
Overall evaluation: 3

----------- Strong Points -----------
* The paper suggests a novel method for exact computation of influence
spreading given a set of seed nodes.
* The proposed method, based on BDD is advanced and clever.
* The paper is well structured, the quality of the text is good.

----------- Weak Points -----------
* For non-experts in BDD, it is very hard to understand the method.
* There is an error in the example.

----------- Detailed Review -----------
The paper studies the influence maximization problem. The authors
suggest a new method for evaluating the influence spreading exactly in
small networks (hundreds of nodes) given a set of seed nodes. The
method is based on BDDs. The efficiency is achieved because all
configurations, which are identical from point of view of reachability
between set S and node t, are treated as one node in the corresponding
BDD. Then, the size of the BDD is much smaller than the original
number 2^{|E|} of configurations, and the average influence spreading
can be computed exactly on the BDD using dynamic programming.

I like the idea of the paper. Although hundreds of node is not a large
network, the authors make a convincing case for their problem
formulation. I found the idea of preprocessing (page 5) very clever.
The flow of the paper is logical and to the point.

I have some concerns with the presentation of the method. To my
opinion,  the idea of how to apply BDD could be explained more clearly
(e.g. on a simple but demonstrative example). The example provided by
the authors does not serve the purpose sufficiently, to my opinion.

I did not understand Figure~1. I think it would be easier if the
0-node and arcs to this node were included. Even then: why the nodes
here are the vertices a,b,c? Why we see only one dashed arc? I think,
this requires more explanation.

I also could not understand Figure 2. Is it related to Figure 1? Why
the arcs are denoted by the roman letters a,b,c and not by greek
letters, as the footnote on page 2 says? Also, I think there is an
error in calculations. If I substitute the values in B(a), I get
B(a)=pB(b)+(1-p)B(c)=p^2+(1-p)p=p, although the correct answer for the
influence of s on t is indeed p+p^2-p^3.

I also had problems understanding why \phi(\beta)_{uv} in (11) does
not depend on F. Or maybe it does depend on F, and F is omitted for
the ease of notations?

In general the paper is original and well written. I recommend
acceptance, provided that the authors can fix the error in the
example. Possibly, in the revision, they may also add some short
clarifications of the method to make it more clear for the reader.

Small comments:
- In description of Algorithm 2, should N_i be caligraphic?
- On page 4, the next line after the paragraph title ""isZeroTerminal"
and "isZeroTerminal" functions", should it be x=1?
- p6, left column: (even the activation probabilities...) -> (even if
the activation probabilities...)?
- p.7, left column `10-th step': what do you mean by `step'?

I think that for the broad audience of WWW the method should be
presented more clearly. Possibly, the authors could demonstrate the
working of their algorithm on a small but demonstrative running
example.


----------------------- REVIEW 2 ---------------------
PAPER: 110
TITLE: Exact Computation of Influence Spread by Binary Decision Diagram
AUTHORS: Takanori Maehara, Hirofumi Suzuki and Masakazu Ishihata

Originality: 4
Impact: 3
Reproducibility: 3
Overall evaluation: 3

----------- Strong Points -----------
* Well written
* Interesting approach
* Novel task

----------- Weak Points -----------
* Does not scale to realistic datasets
* Limited experiments.

----------- Detailed Review -----------
This paper proposes an exact method for calculating influence spread,
i.e. diffusion, over a network exactly under the independent cascade
assumption. This is achieved by using a binary decision diagram (BDD)
representation and then defining a dynamic programming solution with
respect to the BDD. Multiple applications are given in addition, and a
small set of experiments are presented on sparse networks.

Overall, I found this paper to be novel in task, well written, and
concise. The use of the BDD is an interesting approach, and I found
the dynamic programing solution to be quite elegant. The authors also
cover the utility of their framework quite nicely with the described
applications to random sampling and conditional influence spread. The
largest drawback is that it is computationally infeasible for moderate
to large size problems. However, I think the approach is sufficiently
novel and may provide the basis for future work addressing
scalability.


----------------------- REVIEW 3 ---------------------
PAPER: 110
TITLE: Exact Computation of Influence Spread by Binary Decision Diagram
AUTHORS: Takanori Maehara, Hirofumi Suzuki and Masakazu Ishihata

Originality: 5
Impact: 3
Reproducibility: 4
Overall evaluation: 3

----------- Strong Points -----------
-) Very nice advancement in the field (first exact method for spread
computation under independent cascade model)
-) Proposed method technically relevant and sound
-) Empirical evaluation confirms the theoretical claims of the paper

----------- Weak Points -----------
-) Missing comparison with some approximation spread-computation
methods more sophisticated than standard Monte Carlo simulation
-) Wrong running examples

----------- Detailed Review -----------
This paper presents the first exact method for computing the expected
spread over a network under the well-known independent cascade model.

The problem at hand is a #P-complete one, so all the related
literature has so far focused on approximation methods.
However, devising an exact method that can run at least on networks of
hundreds of nodes represents a relevant research advancement in this
field.

The proposed method is non-trivial and technically sound.
The applicability of the proposed method on (small) synthetic and
real-world networks is also shown experimentally.
The paper is very well-written and clearly presented.


To represent the sets {{c}, {a,b}, {a,c}, {b,c}, {a,b,c}} (and the
case in Figure 2), I think that the BDD in Figure 1 should be changed
in the following way:
-) The ordering of nodes should be c -> a -> b (and not a -> b -> c)
-) So, the root of the BDD will be c (the first node in the ordering),
which will be connected to node 1 by a solid edge (this is to model
the case that the union of {c} with any possible subset of the
remaining {a, b} nodes, i.e., {{c}, {a,c}, {b,c}, {a,b,c}}, are all
sets represented by the BDD)
-) In addition, there will be a path c -> a -> b -> 1, where the edge
(c,a) is dashed and the edges (a,b) and (b,1) are solid. This path is
meant to represent the set {a,b}, which is the only set among the ones
to be represented that is not captured by the edge (c,1)
(Note: a solid edge outgoing from a node X of the BDD means that X is
contained in the corresponding set(s) represented by the BDD, while a
dashed edge models the case "X is not contained")

The only cons I see are:
1) Missing comparison with some approximation spread-computation
methods more sophisticated than standard Monte Carlo simulation (e.g.,
the method defined in [1]), and
2) The examples in Figure 1 and Figure 2 do not seem correct.
To represent the sets {{c}, {a,b}, {a,c}, {b,c}, {a,b,c}} (and the
case in Figure 2), I think that the BDD in Figure 1 should be changed
in the following way:
-) The ordering of nodes should be c -> a -> b (and not a -> b -> c)
-) So, the root of the BDD will be c (the first node in the ordering),
which will be connected to node 1 by a solid edge (this is to model
the case that the union of {c} with any possible subset of the
remaining {a, b} nodes, i.e., {{c}, {a,c}, {b,c}, {a,b,c}}, are all
sets represented by the BDD)
-) In addition, there will be a path c -> a -> b -> 1, where the edge
(c,a) is dashed and the edges (a,b) and (b,1) are solid. This path is
meant to represent the set {a,b}, which is the only set among the ones
to be represented that is not captured by the edge (c,1).
This way the math for the example in Figure 2 (which is now wrong) can
be fixed as follows:
beta(1) = 1
beta(b) = beta(1) x p = p
beta(a) = beta(b) x p = p^2
beta(c) = beta(1) x p + beta(a) x (1-p) = p + p^2(1-p) = p + p^2 - p^3

Here are some (minor) suggestions that can help further improve the paper:
-) Show running times of experiment underlying Figure 5 (greedy
influence-maximization with exact vs. approximate spread computation).
-) Show experiments related to greedy influence maximization with
varying the size of seed set.
-) Exact spread computation can be used as a building block for
approximated spread computation on large networks by, e.g., splitting
the network into a number of small subnetworks, run exact spread
computation on each of them, and then properly combine the individual
results.


----------------------- REVIEW 4 ---------------------
PAPER: 110
TITLE: Exact Computation of Influence Spread by Binary Decision Diagram
AUTHORS: Takanori Maehara, Hirofumi Suzuki and Masakazu Ishihata

Originality: 3
Impact: 3
Reproducibility: 3
Overall evaluation: 3

----------- Strong Points -----------
Gives an interesting measure of influence and an algorithm to compute it.

----------- Weak Points -----------
The algorithm doesn't scale beyond small graphs.

----------- Detailed Review -----------
The paper gives a method to compute the influence of a set of nodes in
a graph where the influence of a set is the expected number of nodes
that are reachable from this set when each edge is sampled
independently by some probability. They make use of BDDs (Binary
Decision Diagrams) and dynamic programming up the BDD to enumerate all
connectivity paths and to compute influence of the set. They were able
to experimentally measure influence in (small) real world graphs.

The paper is interesting and well written. My main criticism is that
it doesn't scale to large graphs. The BDDs likely become exponentially
large in the number of nodes. It would make sense to state the worst
case time complexity of the algorithm. The model of influence and the
fact that you can get exact value using BDDs is interesting. I wonder
if it is possible to approximately measure influence more efficiently
-- perhaps the following work might be relevant: A Randomized Fully
Polynomial Time Approximation Scheme for the All-Terminal
Network Reliability Problem
(http://people.csail.mit.edu/karger/Papers/reliability.pdf)


-------------------------  METAREVIEW  ------------------------
PAPER: 110
TITLE: Exact Computation of Influence Spread by Binary Decision Diagram

The paper addresses influence maximization problem, and the reviewers
agree the proposed approach is technically sound and would be a
contribution to the field. The fact that the method is exact precludes
its application to extremely large data, but reviewers 1 and 3 do not
see it as a problem, and see the presented results as impressive
nonetheless. Finally, the paper is well-written, and the evaluation
convincing.

All reviewers would be glad to accept the paper, except for a mistake
in an example, outlined in detail by Reviewer 3. If this change can be
made, along side with small notation clarifications also noted, this
paper would be a valuable addition to the program.
